Thermal Radiation from Au + Au Collisions at \sqrt{s} = 200 GEV/A Energy

The transverse momentum distribution of the direct photons measured by the PHENIX collaboration in $Au + Au$ collisions at $\sqrt{s}=200$ GeV/A has been analyzed. It has been shown that the data can be reproduced reasonably well assuming a deconfined state of thermalized quarks and gluons with initial temperature more than the transition temperature for deconfinement inferred from lattice QCD. The value of the initial temperature depends on the equation of state of the evolving matter. The sensitivities of the results on various input parameters have been studied. The effects of the modifications of hadronic properties at non-zero temperature have been discussed.

==> reply.txt <==

Resubmission: G/231308/PAP

Dear  Joanna Dingley,
Thanks for sending the referees reports on our MS
entitled ``Thermal Radiation from $Au+Au$ Collisions
at $\sqrt{s}=200$ GeV/A Energy'' by Alam et al.

We would like to thank the referee for  
his fruitful comments. All the points raised
by the referee have been taken care of in the current
version of the MS.

Looking forward to a prompt and positive response from you.

With best regards,
Jan-e Alam
-------------------------


Response to the comments of Third referee's third report
--------------------------------------------------------


>Overall the authors have covered the referees' concerns.
>I think the paper can be accepted for publication provided that the authors
>address the last comments lsited below, (all of which are fairly minor):

We thank the referee for his pertinent comments.

>- Global: All the labels of the y-axis need to be properly modified to reflect
>  *invariant* yields (which is what is plotted): "dN/d^2pTdy" (wrong now) --->
>"d^2N/(\pi dpT^2dy)" or "d^2N/(2\pi pTdpTdy)" (correct)

 Y-axis of all the figures are modified to "d^2N/(2\pi pTdpTdy)".
 
>- Global: The authors should use consistent units everywhere in the paper. If
>  they decide to take c = 1 and then quote pT in GeV (as they do now), then
>they should coherently quote the time tau as "fm" (not "fm/c"). Please choose
>one convention and stick to it.

These corrections have been made.

>- Global: In the Fig. captions the authors use sometimes "latt EoS", "Type I
>  EoS" and "Type II EoS" (or nothing at all, such as in captions 1 and 2).
>Since "latt EoS"="Type II EoS", the reader would appreciate a more consistent
>use of these definitions.

This point has been taken care in the present version of the MS.

>- Page 6: They defined the symbol lambda but forgot to mention the units. The
>  text should read "\lambda ~ 0.5 fm here"

We have mentioned the unit of \delta (not \lambda) now.

>- Page 7: "1 < pT(GeV)< 3 GeV" ---> (one too many "GeV" here)

This is corrected now.

>- For clarity, I would add "Type I EoS" in the caption of Figs. 1 and 2.
>  Likewise, in Fig. 2 caption I would drop the parentheses in "(pQCD+thermal)"
>(or choose an alternative way of presenting the curves) since one ismight be
>confused by thinking that they go together also with the "(dot-dashed)" and
>"(T_i = 590 MeV ...)" curve.

We have taken care of these suggestions.

>- Page 8: "(E ~ 2 GeV)" ? what is "E" now here ? shouldn't it be "pT" ?

We have corrected it to p_T ~ 2 GeV.


>- Page 11: I do not think one can conclude that the latt-QCD-EoS with T_i~300
>  MeV can reproduce the (photon) data since the authors acknowledge that this
>EoS however does not reproduce the slope of the hadron spectra which is a
>basic pre-requisite of any realistic hydro model before trying to reproduce
>the photon spectra. I would suggest adding a word of caution along these
>lines.

A sentence has been added in the summary section to caution the reader 
about this points.

>- Page 11: "is not con considered here" --> "has not been considered here"
>- Page 12: " conservative limit " --> " conservative lower limit "
>- Page 12: "used for the analysis of data" --> "compared to the data" (the
>  data has not been "analysed" here)
>- Page 15: Fig. 8 caption: "Solid line ..." ---> "Solid (dashed) line ..." ? 

All these corrections have been done.

